Implications for Galaxy Evolution from the Cosmic Evolution of Supernova Rate Density

We report a comprehensive statistical analysis of the observational data of the cosmic evolution of supernova (SN) rate density, to derive constraints on cosmic star formation history and the nature of type Ia supernova (SN Ia) progenitor. We use all available information of magnitude, SN type, and redshift information of both type Ia and core-collapse (CC) SNe in GOODS and SDF, as well as SN Ia rate densities reported in the literature. Furthermore, we also add 157 SN candidates in the past Subaru/Suprime-Cam data that are newly reported here, to increase the statistics. We find that the current data set of SN rate density evolution already gives a meaningful constraint on the evolution of the cosmic star formation rate (SFR) at z <~ 1, though strong constraints cannot be derived for the delay time distribution (DTD) of SNe Ia. We derive a constraint of the evolutionary index of SFR density alpha ~ 3--4 [(1+z)^alpha at z <~ 1] with an evidence for a significant evolution of mean extinction of CC SNe [E(B-V) ~ 0.5 at z ~ 0.5 compared with ~ 0.2 at z = 0], which does not change significantly within a reasonable range of various DTD models. This result is nicely consistent with the systematic trend of alpha estimates based on galactic SFR indicators in different wavelengths (ultraviolet, H_alpha, and infrared), indicating that there is a strong evolution in mean extinction of star forming regions in galaxies at relatively low redshift range of z <~ 0.5. These results are obtained by a method that is completely independent of galaxy surveys, and especially, there is no detection limit about the host galaxy luminosity in our analysis, giving a strong constraint on the star formation activity in high-z dwarf galaxies or intergalactic space.

==> 00README.txt <==
nohypertex
